Truncated accretion discs in black hole X-ray binaries: dynamics and variability signatures

Variable features in black hole X-ray Binaries (BH-XRBs) are observed in different energy ranges and time scales. The physical origin of different spectral states in BH-XRBs and their relations with the underlying accretion disc are still elusive. To investigate the intermediate state of BH-XRBs during outburst, we simulate a truncated accretion disc around a Kerr black hole using a general relativistic magneto-hydrodynamical (GRMHD) framework under axisymmetry with adaptively refined mesh. Additionally, we have also carried out radiative transfer calculations for understanding the implications of disc dynamics on emission. Dynamically, the inner edge of the truncated accretion disc oscillates in a quasi-periodic fashion (QPO). The QPO frequency of oscillations $(\nu_{\rm QPO, max})$ increases as the magnetic field strength and magnetic resistivity increase. However, as the truncation radius increases, $\nu_{\rm QPO, max}$ decreases. In our simulation models, frequency varies between $7\times(10M_{\odot}/M_{\rm BH})$ Hz $\lesssim\nu_{\rm QPO, max}\lesssim20 \times (10M_{\odot}/M_{\rm BH})$ Hz, which is in the range of low-frequency QPOs. We further find evidence of transient shocks in the highly accreting stage during oscillation. Such a transient shock acts as an extended hot post-shock corona around the black hole that has an impact on its radiative properties. The radiative transfer calculations show signatures of these oscillations in the form of modulation in the edge-brightened structure of the accretion disc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
